Applications of Domain Decomposition and Partition of Unity Methods in Physics and Geometry

We consider a class of adaptive multilevel domain decomposition-like algorithms, built from a combination of adaptive multilevel finite element, domain decomposition, and partition of unity methods. These algorithms have several interesting features such as very low communication requirements, and they inherit a simple and elegant approximation theory framework from partition of unity methods. They are also very easy to use with highly complex sequential adaptive finite element packages, requiring little or no modification of the underlying sequential finite element software. The parallel algorithm can be implemented as a simple loop which starts off a sequential local adaptive solve on a collection of processors simultaneously. We first review the Partition of Unity Method (PUM) of Babuvska and Melenk, and outline the PUM approximation theory framework. We then describe a variant we refer to here as the Parallel Partition of Unity Method (PPUM), which is a combination of the Partition of Unity Method with the parallel adaptive algorithm of Bank and Holst. We then derive two global error estimates for PPUM, by exploiting the PUM analysis framework it inherits, and by employing some recent local estimates of Xu and Zhou. We then discuss a duality-based variant of PPUM which is more appropriate for certain applications, and we derive a suitable variant of the PPUM approximation theory framework. Our implementation of PPUM-type algorithms using the FETK and MC software packages is described. We then present a short numerical example involving the Einstein constraints arising in gravitational wave models.

==> abs-arxiv.txt <==
We consider a class of adaptive multilevel domain
decomposition-like algorithms, built from a combination of adaptive multilevel
finite element, domain decomposition, and partition of unity methods.  These 
algorithms have several interesting features such as very low communication 
requirements, and they inherit a simple and elegant approximation theory 
framework from partition of unity methods.  They are also very easy to use 
with highly complex sequential adaptive finite element packages, requiring 
little or no modification of the underlying sequential finite element 
software.  The parallel algorithm can be implemented as a simple loop which 
starts off a sequential local adaptive solve on a collection of processors
simultaneously.  We first review the Partition of Unity Method (PUM) of
Babu\v{s}ka and Melenk, and outline the PUM approximation theory framework.
We then describe a variant we refer to here as the Parallel Partition of 
Unity Method (PPUM), which is a combination of the Partition of Unity Method
with the parallel adaptive algorithm of Bank and Holst.  We then derive two 
global error estimates for PPUM, by exploiting the PUM analysis framework it 
inherits, and by employing some recent local estimates of Xu and Zhou.  We 
then discuss a duality-based variant of PPUM which is more appropriate for 
certain applications, and we derive a suitable variant of the PPUM 
approximation theory framework.  Our implementation of PPUM-type algorithms 
using the {\sc FETK} and {\sc MC} software packages is described.  We then 
present a short numerical example involving the Einstein constraints arising 
in gravitational wave models.

